threaTrace: Detecting and Tracing Host-based Threats in Node Level Through Provenance Graph Learning

Host-based threats such as Program Attack, Malware Implantation, and Advanced Persistent Threats (APT), are commonly adopted by modern attackers. Recent studies propose leveraging the rich contextual information in data provenance to detect threats in a host. Data provenance is a directed acyclic graph constructed from system audit data. Nodes in a provenance graph represent system entities (e.g., $processes$ and $files$) and edges represent system calls in the direction of information flow. However, previous studies, which extract features of the whole provenance graph, are not sensitive to the small number of threat-related entities and thus result in low performance when hunting stealthy threats. We present threaTrace, an anomaly-based detector that detects host-based threats at system entity level without prior knowledge of attack patterns. We tailor GraphSAGE, an inductive graph neural network, to learn every benign entity's role in a provenance graph. threaTrace is a real-time system, which is scalable of monitoring a long-term running host and capable of detecting host-based intrusion in their early phase. We evaluate threaTrace on three public datasets. The results show that threaTrace outperforms three state-of-the-art host intrusion detection systems.

==> figures/draw/result.txt <==
24	22.5	2.5	1	0.905660377	0.96	0.932038835	0.93	0.1	0.04
24.2	22.1	2.9	0.8	0.89298893	0.968	0.928982726	0.926	0.116	0.032
24.2	21.4	3.6	0.8	0.870503597	0.968	0.916666667	0.912	0.144	0.032
24.26	21.3	3.7	0.74	0.867668097	0.9704	0.916163142	0.9112	0.148	0.0296
24.3	21.1	3.9	0.7	0.861702128	0.972	0.913533835	0.908	0.156	0.028
24.5	20	5	0.5	0.830508475	0.98	0.899082569	0.89	0.2	0.02
24.6	19.9	5.1	0.4	0.828282828	0.984	0.899451554	0.89	0.204	0.016
24.06	22	3	0.94	0.889135255	0.9624	0.924318095	0.9212	0.12	0.0376
24.23	20.8	4.2	0.77	0.85226873	0.9692	0.906981097	0.9006	0.168	0.0308
24.36	20.7	4.3	0.64	0.849965108	0.9744	0.907938874	0.9012	0.172	0.0256
24.31	20.51	4.49	0.69	0.844097222	0.9724	0.903717472	0.8964	0.1796	0.0276
24.52	20.14	4.86	0.48	0.834581348	0.9808	0.901802133	0.8932	0.1944	0.0192
24.51	19.82	5.18	0.49	0.825530482	0.9804	0.896324739	0.8866	0.2072	0.0196
24.62	19.2	5.8	0.38	0.809335963	0.9848	0.888487911	0.8764	0.232	0.0152
24.1	21.4	3.6	0.9	0.870036101	0.964	0.914611006	0.91	0.144	0.036
24.16	20.8	4.2	0.84	0.85190409	0.9664	0.905547226	0.8992	0.168	0.0336
24.2	20.2	4.8	0.8	0.834482759	0.968	0.896296296	0.888	0.192	0.032
24.34	19.94	5.06	0.66	0.827891156	0.9736	0.894852941	0.8856	0.2024	0.0264
24.5	19.6	5.4	0.5	0.819397993	0.98	0.892531876	0.882	0.216	0.02
24.52	18.8	6.2	0.48	0.798177083	0.9808	0.88011486	0.8664	0.248	0.0192
24.5	18.2	6.8	0.5	0.782747604	0.98	0.870337478	0.854	0.272	0.02
24.18	20.8	4.2	0.82	0.852008457	0.9672	0.905957287	0.8996	0.168	0.0328
24.22	20.4	4.6	0.78	0.840388619	0.9688	0.900037161	0.8924	0.184	0.0312
24.3	19.8	5.2	0.7	0.823728814	0.972	0.891743119	0.882	0.208	0.028
24.35	18.6	6.4	0.65	0.791869919	0.974	0.873542601	0.859	0.256	0.026
24.58	18.4	6.6	0.42	0.78832585	0.9832	0.8750445	0.8596	0.264	0.0168
24.66	18.3	6.7	0.34	0.786352041	0.9864	0.875088715	0.8592	0.268	0.0136
24.69	18	7	0.31	0.779110129	0.9876	0.871053096	0.8538	0.28	0.0124
24.3	20.6	4.4	0.7	0.846689895	0.972	0.905027933	0.898	0.176	0.028
24.51	20	5	0.49	0.83056591	0.9804	0.899284535	0.8902	0.2	0.0196
24.6	20.1	4.9	0.4	0.833898305	0.984	0.902752294	0.894	0.196	0.016
24.62	19.2	5.8	0.38	0.809335963	0.9848	0.888487911	0.8764	0.232	0.0152
24.6	18.5	6.5	0.4	0.790996785	0.984	0.877005348	0.862	0.26	0.016
24.58	18.2	6.8	0.42	0.783301466	0.9832	0.871940404	0.8556	0.272	0.0168
24.65	17.9	7.1	0.35	0.776377953	0.986	0.868722467	0.851	0.284	0.014
24.42	20.1	4.9	0.58	0.832878581	0.9768	0.899116348	0.8904	0.196	0.0232
24.56	19.65	5.35	0.44	0.821130057	0.9824	0.894554726	0.8842	0.214	0.0176
24.62	18.92	6.08	0.38	0.801954397	0.9848	0.884021544	0.8708	0.2432	0.0152
24.7	17.9	7.1	0.3	0.77672956	0.988	0.86971831	0.852	0.284	0.012
24.71	17.8	7.2	0.29	0.774365403	0.9884	0.868388684	0.8502	0.288	0.0116
24.75	17.86	7.14	0.25	0.776105362	0.99	0.870100193	0.8522	0.2856	0.01
24.78	17.4	7.6	0.22	0.765287214	0.9912	0.86371558	0.8436	0.304	0.0088
24.2	19.9	5.1	0.8	0.825938567	0.968	0.891344383	0.882	0.204	0.032
24.62	19.68	5.32	0.38	0.822311289	0.9848	0.896250455	0.886	0.2128	0.0152
24.7	18.8	6.2	0.3	0.799352751	0.988	0.88372093	0.87	0.248	0.012
24.73	18.23	6.77	0.27	0.785079365	0.9892	0.87539823	0.8592	0.2708	0.0108
24.7	17.82	7.18	0.3	0.774780427	0.988	0.868495077	0.8504	0.2872	0.012
24.76	17.65	7.35	0.24	0.771099346	0.9904	0.867098582	0.8482	0.294	0.0096
24.8	17.2	7.8	0.2	0.760736196	0.992	0.861111111	0.84	0.312	0.008

